GRB 050713A: High Energy Observations of the GRB Prompt and Afterglow Emission

Swift discovered GRB 050713A and slewed promptly to begin observing with its narrow field instruments 72.6 seconds after the burst onset, while the prompt gamma-ray emission was still detectable in the BAT. Simultaneous emission from two flares is detected in the BAT and XRT. This burst marks just the second time that the BAT and XRT have simultaneously detected emission from a burst and the first time that both instruments have produced a well sampled, simultaneous dataset covering multiple X-ray flares. The temporal rise and decay parameters of the flares are consistent with the internal shock mechanism. In addition to the Swift coverage of GRB 050713A, we report on the Konus-Wind (K-W) detection of the prompt emission in the energy range 18-1150 keV, an upper limiting GeV measurement of the prompt emission made by the MAGIC imaging atmospheric Cherenkov telescope and XMM-Newton observations of the afterglow. Simultaneous observation between Swift XRT and XMM-Newton produce consistent results, showing a break in the lightcurve at T+~15ks. Together, these four observatories provide unusually broad spectral coverage of the prompt emission and detailed X-ray follow-up of the afterglow for two weeks after the burst trigger. Simultaneous spectral fits of K-W with BAT and BAT with XRT data indicate that an absorbed broken powerlaw is often a better fit to GRB flares than a simple absorbed powerlaw. These spectral results together with the rapid temporal rise and decay of the flares suggest that flares are produced in internal shocks due to late time central engine activity.

==> response.txt <==
Responses to the referee report:
---------------------------------
---------------------------------

The paper by Morris et al. reports on the observation of GRB 050713A. This burst has been observed simultaneously by a number of instruments from the radio to the high energy gamma-rays. Positive detections, in addition to SWIFT BAT and XRT, were made by Konus-Wind, XMM-Newton and several optical telescopes. To my knowledge, it is also the first time that simultaneous coverage during the prompt event is performed by a high energy Cerenkov detector. Given this extended coverage, the observational results presented in this paper are original, interesting, and deserve publication with minor modifications.

Given the many instruments involved, their different coverage in time and energy, it is rather difficult to derive physical quantities. The authors focussed mostly in the joint study of BAT and K-W data at the beginning of the event, and on the BAT, XRT and XMM-Newton during the early and later decay phase. The addition of MAGIC and optical data allows the derivation of a broadband spectrum from 0.001 keV to 500 GeV, though the later is given in terms of limits rather than actual data. 

Though the aim of the paper is to give an observational view of GRB 050713A, the referee regrets that some discussion of the possible implications for theoretical models is not addressed in sufficient detail. As an example, though continuing injection may produce late internal shocks, the observation of flares as late as 10ks, and possibly 45ks may also suggest the signature of emission of a thick shell experiencing external shocks (Piro et al, 2005, ApJ, 623, 314; Gendre et al., 2006, A&A, AstroPh/0603431). The optical data, in my view, may be explained by reverse shocks as well as bright internal shocks as suggested in the paper. 

***Discussion has been added throughout the text to discuss in further detail the possiblity of alternative mechanisms (rather than internal shocks from continued central engine activity) for producing the flares observed. While the authors ultimately conclude that internal shocks remain the leading candidate to explain the observations, other scenarios including deceleration of external shocks, and reverse shocks are considered. The possiblity that the optical and x-ray data may also be produced in separate mechanisms is also now addressed.

Short comments: 
1/ the numbering of the figures and the references to them is somewhat difficult to follow. It would be better to refer to the figures in the order of occurrence (e.g. reference to fig. 1 may be already provided in 2.1).

***Figure and Table references have been altered to be addressed in sequence.

2/ in section 3.1 reference to table 5 is inappropriate. Please, provide correct reference.

***The reference to Table 5 has been corrected as futher discussed in the itemized changes to the text(below)

3/ if giving a full SED is interesting, it would be interesting to have a spectral fit of the decay phase before and after the break, or a reference to it. This point is partly addressed for XMM only in 2.4.1, but a more comprehensive discussion would be appreciated, with all X-ray data.

***The Swift data after the break are too sparse to perform a good fit. It seems to me that emphasizing that what Swift data we have after the break agrees within erorrs to the XMM spectral fit (data taken after the break) and that this is softer than the fit to Swift orbit #2 (data during energy injection period) is the best we can do. 

4/ In 2.2, mention of the visibility of the precursor in the K-W data might be stated: this would give more clarity to the paper and would introduce the discussion in 3.1

***Mention of the precursor has been added

5/ section 2.2.2, for the discussion of the 3rd orbit flare, the underlying decay index should be indicated, and the way to extrapolate it (though there is some discussion about it).

***Indication of the underlying decay index of alpha=1 has been added and notation that the flare is superposed atop this underlying decay has been added.

6/ section 2.6 and table 5: as far as I know, the VLA is not an optical facility. The legend of table 5 should be modified. I am not sure that the mention of detection without giving the actual magnitude adds relevant information to the paper (though it can be mentioned for the sake of completeness).

***The legend of the Ground Based follow-up table (now Table 4) has been changed to reflect the VLA radio measurements.


Itemized changes to text:
--------------------------------
--------------------------------

Section 2:

Par1 - added notation "All spectral fits were performed using XSPEC x11.3."

Section 2.1:

Par2 - removed reference to figure 4; inserted reference to figure 1. In response to ref request 1 to refer to figures in order of occurence.

Section 2.2:

Par1 - added reference to figure 3. In response to ref request 1 to refer to figs in order of occurence.

Par2 - added clarification of the model used to perform joint fits to Swift-BAT and K-W data. Also updated the E_peak value from 443keV to 421keV and the photon index from 1.29 to 1.25 following a refit of the data. 

Par2 - added mention of precursor flare seen in both BAT and KW data to set up later discussion. In respose to ref request 4 to mention precursor at this point. 

Par3 - updated values of T_90 in the 3 K-W energy bands from 13.3s, 9.7s, 0.4s to 17+/-2, 14+/-4 and 12+/-2s based on further analysis.

Section 2.3:

Par4 - added notation of the xrtpipeline software version used as well as the version of the response files used. 

Section 2.3.2:

Par3 - added notation "This flare seems to be superposed atop the underlying afterglow decay of decay index ~1"

Par3 - removed reference to figure 7 since it was out of order at this point. In response to ref request 1. 

Section 2.3.3:

Par2 - added notation that the harder photon index of orbit 2 of the XRT data may indicate a period of energy injection.

Par4 - added wording to note that the data collected after orbit #3 is dominated by data collected after a break in the lightcurve and that data collected during orbit 2 shows a slightly harder photon index than the data from all other time periods, possibly indicating a period of energy injection. In response to ref request 3 to include more discussion of the possible spectral difference before and after the break in the lightcurve.
Further on this part of the referee report - the referee asks to see a spectral fit before and after the break, but it has been stated in the paper that the Swift data after the break are too sparse to perform a good fit. It seems to me that emphasizing that what Swift data we have after the break agrees within erorrs to the XMM spectral fit (data taken after the break) and that this is softer than the fit to Swift orbit #2 (data during energy injection period) is the best we can do. 

Section 2.4.1:

Par2 - Corrected measure of afterglow flux in XMM-Newton from 2.3e-12 ergs cm-2 s-1 to 3.2e-12 ergs cm-2 s-1.

Section 2.6:

Par1 - changed table reference from "Table 5" to "Table 4".

Section 3.1:

Par2 - corrected inappropriate reference to Table 5 by adding a new table showing the spectral fits to Swift orbit 1, Swift orbit 2, Swift orbit 3, Swift post orbit 3 and XMM-Newton data. In response to ref request 2. 

Par2 - added details (photon indices) to discussion of evidence for an energy injection phase.

Par3 - changed quoted Swift energy range from 0.2-150keV to 0.3-150keV.

Par3 - added words noting that the optical emission timing resolution is too poor to confidently temporally associate the optical emission with the XRT flares, thus leaving in doubt the emission mechanism producing the optical emission (could be reverse shock). In response to general text of referee's response (par 3 of response).

Section 3.2:

Par1 - corrected dt/t~1 to dt/t~0.1

Par1 - corrected reference Berger et al, 2005 to Barthelmy et al, 2005)

Par1 - corrected statistical miscalculations in discussion of the exposure time needed to see flares of 6-sigma above the background in XRT at late times. Corrections do not change the meaning of the discussion - they only slightly change the specifics of count rate levels and exposure times. 

Par2 - changed wording of discussion of a possible flare seen at T_0+45ks to emphasize that XMM-Newton indicate it is a statistical fluctuation and not an actual GRB flare.

Par3 - added paragraph 3 discussing in further detail the arguments in favor of internal shocks (IS) for the production of the XRT flares and against external shocks(ES). Also discussed in further detail alternative mechanisms of flare production such as reverse. In response to general text of referee report (par 3 or ref report). 

Section 3.3:

Par1 - changed reference of table from "Table 4" to "Table 6".

Par1 - added notation of the 4 spectral models fit to each joint spectral segment.

Section 3.3.2:

reworded and added notation of the photon index and E_peak of the fit.

Section 3.3.5:

added notation that the powerlaw + blackbody fit to this segment is considered inapplicable and reasoning.

Section 3.3.7:

added notation that the kT parameter value of the powerlaw+blackbody fit is below the energy range of the XRT and therefore may indicate a non-physical fit.

Section 3.3.9:

added notation that the kT parameter value of the powerlaw+blackbody fit is above the energy range of the XRT-BAT and therefore may indicate a non-physical fit.

Section 3.4:

Par1 - added notation that SED optical data has been corrected for galactic extinction using Schlegel et al 1998.

Par1 - corrected discussion of SED treatment by Albert et al, 2006. Changed indication that Albert et al fit the SED with a single absorbed powerlaw to note that Albert et al fit the SED with a Band function at low energies and show consistency with a single absorbed powerlaw from 400keV to 500GeV.

Par1 - corrected our quoted fit parameters for the SED due to correction of the optical data points for galactic extinction and correction of misconversion of units in MAGIC upper limit values (see discussion of changes to SED figure10).

Par2 - modified discussion following replot of SED and refitting. New fit shows that an absorbed broken powerlaw fit is the only acceptable fit considering the entire SED to be due to a single mechanism. We later discuss the possiblity, however, that invoking separate mechanisms for the optical versus high energy emission would remove the requirement of using only a broken powerlaw.

Par2 - changed table reference from "Table 6" to "Table 7".

Par2 - corrected K-W energy range notation from "20keV-4MeV" to "20keV-14MeV" 

Section 4:

Par2 - corrected time of lightcurve break from T_0+~40ks to T_0+~25ks.

References:

Updated several astro-ph references to subsequent refereed journal publication references

Table 1:

added date to start/stop times. 
corrected XMM-Newton observation start time from T_0+27000s to T_0+21000s
added footnote indicating notation of propagation time from Wind to Swift satellites

Table 2:

added footnotes explaining meaning of "Rise" and "Decay" parameter columns.

Table 4:

changed original table 5 to now be table 4 for sequencing purposes.

Table 5:

added new table 5 showing Swift and XMM-Newton spectral fits 

Table 6:

changed original table 4 to be new table 6. Changed formatting and notation of table to enhance readability. Corrected several fit parameters due to re-analysis (no significant changes in conclusion or discussion).

Table 7:

changed original table 6 to be new table 7. Corrected table values following refit of SED using optical datra corrected for galactic extinction and corrected MAGIC upper limits (see Fig 10). Conclusions and discussion in text altered accordingly, though main conclusions are unchanged by the refit. Added caption to table explaining fits to SED.

Figure 2:

updated figure 2 (K-W lightcurve in 3 bands and band ratios) to show better resolution.

Figure 3:

updated measure of E_peak in caption from 440keV to 421keV.

Figure 8:

MAGIC observations: added notation that "No significant source signal is detected above the background."

Figure 10:

corrected optical data points for galactic extinction, added missing XRT data from 2.0-10keV and corrected MAGIC upper limit values for incorrect unit conversion. Refit models.
